Dynamic Epistemic Logic with Communication Actions

This work proposes a Dynamic Epistemic Logic with Communication Actions that can be performed concurrently. Unlike Concurrent Epistemic Action Logic introduced by Ditmarsch, Hoek and Kooi, where the concurrency mechanism is the so called true concurrency, here we use an approach based on process calculus, like CCS and CSP, and Action Models Logic. Our approach makes possible the proof of soundness, completeness and decidability, different from the others approaches. We present an axiomatization and show that the proof of soundness, completeness and decidability can be done using a reduction method.

==> template.txt <==
=======Template for each paper==============================
Paper Title:                Dynamic Epistemic Logic with Communication Actions
Journal title:            Electronic Notes in Theoretical Computer Science
Journal Acronym:          ENTCS 
First Author Initials:      M.
First Author Last Name:    Benevides
Corr Author Title:          Dr.
Corr Author Initials:      M.
Corr Author Last Name:     Benevides
Corr Author Institute:      Programa de Sistemas, COPPE/UFRJ
Corr Author Address 1:      Universidade Federal do Rio de Janeiro      
Corr Author City:         Rio de Janeiro
Corr Author Country:        Brazil
Corr Author Postcode:      21941-972 
Corr Author Phone:         +55 21 3938 8711
Corr Author Fax:            +55 (21) 3938 8676
Corr Author Email:         mario@cos.ufrj.br

